Further evidence that galaxy age drives observed type Ia supernova luminosity differences

Type Ia supernovae (SNe Ia) are explosions of white dwarf stars that facilitate exquisite measurements of cosmological expansion history, but improvements in accuracy and precision are hindered by observational biases. Of particular concern is the apparent difference in the corrected brightnesses of SNe Ia in different host galaxy environments. SNe Ia in more massive, passive, older environments appear brighter after having been standardized by their light-curve properties. The luminosity difference commonly takes the form of a step function. Recent works imply that environmental characteristics that trace the age of the stellar population in the vicinity of SNe show the largest steps. Here we use simulations of SN Ia populations to test the impact of using different tracers and investigate promising new models of the step. We test models with a total-to-selective dust extinction ratio $R_V$ that changes between young and old SN Ia host galaxies, as well as an intrinsic luminosity difference between SNe from young and old progenitors. The data are well replicated by a model driven by a galaxy-age varying $R_V$ and no intrinsic SN luminosity difference, and we find that specific star-formation rate measured locally to the SN is a relatively pure tracer of this galaxy age difference. We cannot rule out an intrinsic difference causing part of the observed step and show that if luminosity differences are caused by multiple drivers then no single environmental measurement is able to accurately trace them. We encourage the use of multiple tracers in luminosity corrections to negate this issue.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
